Empirical Study of Multi-Task Hourglass Model for Semantic Segmentation Task

The semantic segmentation (SS) task aims to create a dense classification by labeling at the pixel level each object present on images. Convolutional neural network (CNN) approaches have been widely used, and exhibited the best results in this task. However, the loss of spatial precision on the results is a main drawback that has not been solved. In this work, we propose to use a multi-task approach by complementing the semantic segmentation task with edge detection, semantic contour, and distance transform tasks. We propose that by sharing a common latent space, the complementary tasks can produce more robust representations that can enhance the semantic labels. We explore the influence of contour-based tasks on latent space, as well as their impact on the final results of SS. We demonstrate the effectiveness of learning in a multi-task setting for hourglass models in the Cityscapes, CamVid, and Freiburg Forest datasets by improving the state-of-the-art without any refinement post-processing.

==> img/stable_SegNet_S.csv <==
iter, iou
100, 55.73
120, 69.02
140, 69.51
160, 69.85
180, 70.02
200, 70.59
220, 73.85
240, 73.45
260, 73.98
280, 73.48
300, 72.86
320, 72.91
340, 73.29
360, 73.65
380, 76.32
400, 77.16
420, 77.46
440, 78.63
460, 79.14
480, 79.43
500, 79.73
520, 80.74
540, 80.92
560, 78.89
580, 79.04
600, 79.44
620, 82.01
640, 82.00
660, 82.20
680, 82.27
700, 82.48
720, 82.22
740, 83.34
760, 83.58
780, 83.75
800, 84.65
820, 84.36
840, 84.62
860, 85.02
880, 83.18
900, 82.77
920, 82.98
940, 84.81
960, 85.01
980, 85.28


==> img/stable_SegNet_SBCE.csv <==
iter, iou
100, 58.39
120, 71.52
140, 72.04
160, 72.66
180, 72.92
200, 73.68
220, 75.92
240, 75.95
260, 76.01
280, 76.53
300, 76.66
320, 76.74
340, 77.27
360, 77.39
380, 77.77
400, 79.33
420, 79.75
440, 80.35
460, 80.61
480, 81.13
500, 81.51
520, 81.91
540, 82.22
560, 82.79
580, 82.90
600, 83.05
620, 83.49
640, 83.34
660, 83.75
680, 83.77
700, 83.89
720, 84.20
740, 84.53
760, 84.82
780, 84.86
800, 85.24
820, 85.25
840, 85.38
860, 85.79
880, 85.81
900, 85.85
920, 85.98
940, 85.79
960, 86.28
980, 86.33


==> img/trimap_DeconvNet_S.csv <==
width, trimap
1, 75.4573389497
2, 72.1483994337
3, 69.3850191841
4, 67.1589621384
5, 65.2823025758
6, 63.748449196
7, 62.4231301712
8, 61.3283147479
9, 60.3548674348
10, 59.5177745883
11, 58.7686734442
12, 58.1049146096
13, 57.5041076512
14, 56.9570575039
15, 56.4618223068
16, 56.0034329043
17, 55.5886788282
18, 55.1984418081
19, 54.8464253854
20, 54.5119058501
21, 54.2137728478
22, 53.925950455
23, 53.6737056921
24, 53.4229360638
25, 53.2072445601
26, 52.9866869316
27, 52.8015028749
28, 52.6048501126
29, 52.4411461824
30, 52.2655671864


==> img/trimap_DeconvNet_SBCE.csv <==
width, trimap
1, 73.1996590063
2, 68.9681953497
3, 66.3708554209
4, 63.8519506521
5, 62.0504072599
6, 60.414780557
7, 59.1451112828
8, 57.9851012119
9, 57.0505734473
10, 56.1747110514
11, 55.461755821
12, 54.7833489008
13, 54.2151966224
14, 53.6637073093
15, 53.1958984752
16, 52.7400134101
17, 52.3488127818
18, 51.9597992958
19, 51.6245551834
20, 51.2887776016
21, 51.0036068846
22, 50.7174697643
23, 50.4780743615
24, 50.2325965326
25, 50.03004202
26, 49.8172357088
27, 49.6408790244
28, 49.4531519856
29, 49.2993108897
30, 49.1332024718


==> img/trimap_DeconvNet_SBCE_svm_car.csv <==
width, trimap
1, 70.1486331551
2, 67.6458794472
3, 65.2769523098
4, 64.1749618151
5, 63.2342253379
6, 62.7806467764
7, 62.0773898536
8, 61.8877951304
9, 61.2806122449
10, 61.0566899086
11, 60.4552888451
12, 60.2768823572
13, 60.0724449021
14, 59.6180293916
15, 59.3905477403
16, 59.1026741627
17, 58.9267449896
18, 58.6865816952
19, 58.5450051847
20, 58.3360998666
21, 58.2198745038
22, 58.1352638789
23, 57.9381828381
24, 57.7764984202
25, 57.6944948273
26, 57.5506113186
27, 57.4797372585
28, 57.3518884286
29, 57.2882108398
30, 57.1749033605


==> img/trimap_DeconvNet_S_svm_car.csv <==
width, trimap
1, 80.1486331551
2, 75.6458794472
3, 73.2769523098
4, 70.9749618151
5, 69.5342253379
6, 68.1806467764
7, 67.2773898536
8, 66.3877951304
9, 65.7806122449
10, 65.1566899086
11, 64.7355288845
12, 64.2768823572
13, 63.9724449021
14, 63.6180293916
15, 63.3905477403
16, 63.1026741627
17, 62.9267449896
18, 62.6865816952
19, 62.5450051847
20, 62.3360998666
21, 62.2198745038
22, 62.0352638789
23, 61.9381828381
24, 61.7764984202
25, 61.6944948273
26, 61.5506113186
27, 61.4797372585
28, 61.3518884286
29, 61.2882108398
30, 61.1749033605


==> img/trimap_SegNet_S.csv <==
width, trimap
1, 77.0265038
2, 73.3818554
3, 70.6882741
4, 68.3015666
5, 66.3860804
6, 64.7142523
7, 63.3561474
8, 62.1325124
9, 61.123798
10, 60.1741893
11, 59.3955422
12, 58.6415001
13, 58.0200504
14, 57.396809
15, 56.886609
16, 56.3630884
17, 55.9386593
18, 55.4903235
19, 55.1256773
20, 54.7372525
21, 54.4269714
22, 54.0915169
23, 53.8269915
24, 53.5374844
25, 53.3131183
26, 53.061902
27, 52.8666494
28, 52.6448296
29, 52.473152
30, 52.2761322


==> img/trimap_SegNet_SBCE.csv <==
width, trimap
1, 72.3116852767
2, 68.4977970343
3, 64.9826302383
4, 62.4976731441
5, 60.2811290872
6, 58.6158122457
7, 57.1099498586
8, 55.9194276224
9, 54.8285405492
10, 53.9250715057
11, 53.1043863091
12, 52.4009619591
13, 51.751569954
14, 51.1793721831
15, 50.6476407004
16, 50.1653412113
17, 49.7188208437
18, 49.3075823784
19, 48.9299997644
20, 48.5776006441
21, 48.25898416
22, 47.9564881515
23, 47.6858561363
24, 47.4272237599
25, 47.199511846
26, 46.9753029304
27, 46.7786795815
28, 46.5808163813
29 , 46.4087812946
30 , 46.2331720034


==> img/trimap_SegNet_SBCE_svm_car.csv <==
width, trimap
1, 67.1819098532
2, 64.5887993437
3, 63.1127931969
4, 61.9751785741
5, 61.1975919248
6, 60.5248431656
7, 60.06969627
8, 59.6136206108
9, 59.3325725027
10, 59.0036020383
11, 58.8208250066
12, 58.5666292176
13, 58.4354800487
14, 58.2237116664
15, 58.1328342041
16, 57.9573269659
17, 57.8921907395
18, 57.7443877427
19, 57.6984009418
20, 57.571255192
21, 57.5367582859
22, 57.4262452513
23, 57.4010932252
24, 57.307279373
25, 57.2907968344
26, 57.2078862376
27, 57.1953509274
28, 57.12147124
29, 57.1121627694
30, 57.04629588


==> img/trimap_SegNet_S_svm_car.csv <==
width, trimap
1, 86.9303661956
2, 86.1542931861
3, 81.7985858019
4, 80.4291828186
5, 77.6024990732
6, 76.3054811062
7, 74.4164604182
8, 73.3644501467
9, 72.0575993555
10, 71.2550128573
11, 70.3236724463
12, 69.6896438575
13, 68.9906065881
14, 68.4661313208
15, 67.9266486371
16, 67.4858391411
17, 67.0537023615
18, 66.6813243873
19, 66.3235695407
20, 66.0010402768
21, 65.6968503708
22, 65.4137892076
23, 65.1553980557
24, 64.9076091879
25, 64.6851643991
26, 64.4686531784
27, 64.2751522091
28, 64.0851117641
29, 63.9138275422
30, 63.7472489592


==> img/trimap_UNet_S.csv <==
width, trimap
1, 73.9753905
2, 69.8517615
3, 66.4916627
4, 64.2006149
5, 62.1647268
6, 60.6819732
7, 59.3247337
8, 58.2641284
9, 57.2841209
10, 56.4627749
11, 55.7131392
12, 55.064643
13, 54.4698326
14, 53.9397551
15, 53.4499006
16, 53.0050163
17, 52.5994285
18, 52.2223977
19, 51.8807178
20, 51.558307
21, 51.2724289
22, 50.9936627
23, 50.7513083
24, 50.5095588
25, 50.3008538
26, 50.0883777
27, 49.9058691
28, 49.7169406
29, 49.5558203
30, 49.3869945


==> img/trimap_UNet_SBCE.csv <==
width, trimap
1, 68.2240388748
2, 63.9818196885
3, 60.5479533566
4, 58.1739265732
5, 56.1559093169
6, 54.61909016
7, 53.2895630578
8, 52.2030280016
9, 51.2530046412
10, 50.4338975896
11, 49.7106833803
12, 49.0731728863
13, 48.5009057884
14, 47.9837841868
15, 47.5199624888
16, 47.0931227592
17, 46.7104226354
18, 46.3472897013
19, 46.0246728374
20, 45.7168915341
21, 45.4469947249
22, 45.1871557975
23, 44.9576164327
24, 44.734957124
25, 44.5381389804
26, 44.3464590017
27, 44.1779182363
28, 44.0094351605
29, 43.8630502236
30, 43.7155313555


==> img/trimap_UNet_SBCE_svm_car.csv <==
width, trimap
1, 73.4601411739
2, 69.8737725513
3, 67.1121079027
4, 65.4198823452
5, 63.9580735398
6, 62.9986672754
7, 62.1316391145
8, 61.5244289106
9, 60.9632116004
10, 60.5489685525
11, 60.1689981402
12, 59.8707899718
13, 59.596683909
14, 59.3731135271
15, 59.1780395422
16, 59.0022854886
17, 58.8631651693
18, 58.7244537836
19, 58.6223618659
20, 58.5099919341
21, 58.4319957159
22, 58.3402533576
23, 58.2818304338
24, 58.206611218
25, 58.1615677501
26, 58.0980763302
27, 58.0615115642
28, 58.0069129974
29, 57.9747813751
30, 57.9278970808


==> img/trimap_UNet_S_svm_car.csv <==
width, trimap
1, 84.6099761027
2, 82.2599037697
3, 80.3486901536
4, 76.5491634615
5, 74.5430329278
6, 72.1105056991
7, 71.0449763722
8, 70.4244141633
9, 69.3087808808
10, 68.405528021
11, 67.837318212
12, 67.0043978348
13, 66.7087249638
14, 66.4831589286
15, 66.0302845184
16, 65.5055528907
17, 65.197212062
18, 64.7739803825
19, 64.6913544826
20, 64.4732935314
21, 64.3031915389
22, 63.9847547628
23, 63.6243786472
24, 63.5953452933
25, 63.4872237283
26, 63.3820673891
27, 63.2782789444
28, 63.1755853165
29, 63.0762172298
30, 62.9592032848

